Expansion and evolution of the R programming language

Change in language use is driven by cultural forces; it is unclear whether that extends to programming languages. They are designed to be used by humans, but interaction with computer hardware rather than a human audience may limit opportunities for evolution of the lexicon of used terms. I tested this in R, an open source, mature and commonly used programming language for statistical computing. In corpus of 360,321 GitHub repositories published between 2014 and 2021, I extracted 168,857,044 function calls to act as n-grams of the R language. Over the eight-year period, R rapidly diversified and underwent substantial lexical change, driven by increasing popularity of the tidyverse collection of community packages. My results provide evidence that users can influence the evolution of programming languages, with patterns that match those observed in natural languages and reflect genetic evolution. R's evolution may have been driven by increased analytic complexity, driving new users to R, creating both selective pressure for an alternate lexicon and accompanying advective change. The speed and magnitude of this change may have flow-on consequences for the readability and continuity of analytic and scientific inquiries codified in R and similar languages.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

